Hydrodynamics converts chiral flagellar rotation into contactless actuation of microdiscs

Motile bacteria are a wonder of nature's engineering: microscopic engines that transduce biochemical energy into the work they require to explore their environment. This added energy turns the surrounding fluid into a bath that departs from an equilibrium one. Bacterial baths agitate suspended spheres more vividly than thermal fluctuations and can power microscopic ratchets. A salient requirement to extract work from bacterial baths was the asymmetric shape of the ratchets, designed to rectify the interactions with bacteria. In contrast with past results, here we show that swimming E. coli power the persistent rotation of discs, in absence of asymmetry. Combining state-of-the art nanoprinting, quantitative measurements of the dynamics of individual bacteria, and hydrodynamic modeling, we elucidate the mechanism and show that the counter-rotation of the flagella and the bacterium body lead to a torque dipole and traction onto the disc, and subsequent rotation. Remarkably, the mechanism is independent of the direction or orientation of navigation of bacteria under the disc, hence additive and contactless. Resulting from the interplay of the torque dipole of flagellated bacteria with simple geometric confinement, this hydrodynamic mechanism bridges scales, leveraging the chirality of bacteria nanomotors towards the manipulation of objects at least ten thousand times larger. The study lays the groundwork for novel bio-hybrid micromachines that harness living microorganisms for controlled motion at the microscale. Our findings provide further fundamental insights into bacterial hydrodynamics and open avenues for the development of autonomous, self-powered microdiscs for the study of chiral fluids.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
